Low-Metallicity Globular Clusters in the Low-Mass Isolated Spiral Galaxy NGC 2403

The globular cluster (GC) systems of low-mass late-type galaxies, such as NGC 2403, have been poorly studied to date. As a low mass galaxy (M$_{\ast}$ = 7 $\times$ 10$^{9}$ M$_{\odot}$), cosmological simulations predict NGC 2403 to contain few, if any, accreted GCs. It is also isolated, with a remarkably undisturbed HI disk. Based on candidates from the literature, Sloan Digital Sky Survey and Hyper Suprime-Cam imaging, we selected several GCs for follow-up spectroscopy using the Keck Cosmic Web Imager. From their radial velocities, and other properties, we identify 8 bona-fide GCs associated with either the inner halo or the disk of this bulgeless galaxy. A stellar population analysis suggests a wide range of GC ages from shortly after the Big Bang until the present day. We find all of the old GCs to be metal-poor with [Fe/H] $\le$ --1. The age--metallicity relation for the observed GCs suggests that they were formed over many Gyr from gas with a low effective yield, similar to that observed in the SMC. Outflows of enriched material may have contributed to the low yield. With a total system of $\sim$50 GCs expected, our study is the first step in fully mapping the star cluster history of NGC 2403 in both space and time.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
